Grassmann--Pl\"ucker Parametrization of Convolutional Filter Subspaces: Regularity and Closed Embeddings

We propose a geometric parametrization of the filters in a single convolutional layer: the parameter is no longer an ordered family of filter vectors, but a fixed-dimensional subspace of the filter space. For one-dimensional finite-stride convolution, the filter-to-convolution-operator correspondence gives an injective linear map $\mathcal{C}:\mathcal{K}\to H$. This map sends filter subspaces in $\mathrm{Gr}(q,\mathcal{K})$ to operator subspaces in $\mathrm{Gr}(q,H)$; composing it with the Pl\"ucker embedding yields a projective parametrization $\Phi:\mathrm{Gr}(q,\mathcal{K})\to\mathbb{P}(\bigwedge^q H)$. Using $T_U\mathrm{Gr}(q,\mathcal{K})\cong\mathrm{Hom}(U,\mathcal{K}/U)$, we compute the differential of the induced Grassmannian map and show that the differential of $\Phi$ is injective at every point. We then use the vanishing equations for Pl\"ucker coordinates and standard affine coordinates on a Grassmannian to prove that $\mathrm{Gr}(q,\mathcal{C}(\mathcal{K}))\hookrightarrow\mathrm{Gr}(q,H)$ is a closed embedding, and hence that $\Phi$ is a closed embedding. Consequently, the parameter space is isomorphic to its projective image, the parametrization is finite and birational onto its image, every fiber is a singleton, and the resulting projective neural variety is smooth. For $k=4$ and $q=2$, we also use Singular to recover the image ideal and check its dimension, degree, chart rank, and smoothness. This computation illustrates, rather than replaces, the general proof. Finally, we discuss possible connections with filter redundancy and low-rank convolution, while distinguishing the proved geometric results from application proposals requiring numerical validation.

==> README.txt <==
SUPPLEMENTARY COMPUTATION README
================================

Paper
-----
Grassmann--Plücker Parametrization of Convolutional Filter Subspaces:
Regularity and Closed Embeddings

Authors
-------
H. Yuan and H. Zuo

Purpose
-------
These files reproduce the symbolic computation reported in subsection 6.1 of
the manuscript. The computation is a low-dimensional illustration of the main
closed-embedding theorem; it is not used as a proof of the general theorem.

Files
-----
convolution_q2_k4.sing
    Singular source code for the case k=4, q=2, d=5, d'=2, and stride s=1.

convolution_q2_k4_output_cygwin64.txt
    Raw standard output obtained by running the source file with the local
    Cygwin64 installation of Singular 4.4.1.

Software environment
--------------------
Cygwin root: D:\cygwin64
Executable:  D:\cygwin64\usr\local\bin\Singular.exe
Singular:    version 4.4.1 (44101, 64 bit), built June 23, 2025
Coefficient field: rational numbers

How to run under Cygwin64
------------------------
1. Open Cygwin64 Terminal.
2. Change to the directory containing the supplementary files.
3. Run:

       Singular convolution_q2_k4.sing

To save a new output file, run:

       Singular convolution_q2_k4.sing > reproduced_output.txt

Expected checks
---------------
The script should report all of the following.

1. The reduced Groebner basis of the eliminated image ideal has 40 elements.
2. Reduction of the computed image ideal by the expected ideal gives zero.
3. Reduction of the expected ideal by the computed image ideal gives zero.
4. The affine cone has dimension 5, hence the projective image has dimension 4.
5. The Hilbert data give projective degree 2 and Hilbert series
   (1+t)/(1-t)^5.
6. A selected 4 by 4 Jacobian minor generates the unit ideal on the standard
   chart, confirming differential rank 4 there.
7. The singular locus of the affine cone in the six independent coordinates
   is the origin and has affine dimension 0. The corresponding projective
   variety is therefore smooth.

Reproducibility notes
---------------------
The calculation uses exact rational arithmetic, has no random choices, and
requires no input data. The supplied output is a fresh run of the supplied
source file in the software environment stated above. Singular itself is not
included in this archive and remains subject to its own license.


==> convolution_q2_k4_output_cygwin64.txt <==
Local computation environment
=============================
Cygwin root: D:\cygwin64
Executable:  D:\cygwin64\usr\local\bin\Singular.exe
Singular:    version 4.4.1 (44101, 64 bit), built June 23, 2025
Command:     Singular -q convolution_q2_k4.sing
Exit code:   0

Standard output
===============
Concrete q=2 convolution: k=4, d=5, d'=2, s=1
Number of generators in the reduced Groebner basis (expected 40):
40
Remainder of image generators modulo expected ideal (expected size 0):
0
Remainder of expected generators modulo image ideal (expected size 0):
0
Affine-cone dimension (expected 5):
5
Hilbert data (expected projective dimension 4 and degree 2):
(t41-39t40+740t39-9100t38+81510t37-566618t36+3180372t35-14805180t34+58261125t33-196534195t32+574221648t31-1464140912t30+3275052040t29-6446369400t28+11173706960t27-17018415216t26+22626756594t25-25880277150t24+24647883000t23-17902146600t22+6564120420t21+6564120420t20-17902146600t19+24647883000t18-25880277150t17+22626756594t16-17018415216t15+11173706960t14-6446369400t13+3275052040t12-1464140912t11+574221648t10-196534195t9+58261125t8-14805180t7+3180372t6-566618t5+81510t4-9100t3+740t2-39t+1) / (1-t)^45
(t+1) / (1-t)^5
// dimension (proj.)  = 4
// degree (proj.)   = 2
Maximal-minor ideal for the selected chart coordinates (expected <1>):
_[1]=1
Singular locus of the affine cone in independent coordinates:
GSingCone[1]=u34
GSingCone[2]=u24
GSingCone[3]=u23
GSingCone[4]=u14
GSingCone[5]=u13
GSingCone[6]=u12
Its affine dimension (expected 0):
0
End of concrete q=2 convolution computation.


